IKIWISI: An Interactive Visual Pattern Generator for Evaluating the Reliability of Vision-Language Models Without Ground Truth

We present IKIWISI ("I Know It When I See It"), an interactive visual pattern generator for assessing vision-language models in video object recognition when ground truth is unavailable. IKIWISI transforms model outputs into a binary heatmap where green cells indicate object presence and red cells indicate object absence. This visualization leverages humans' innate pattern recognition abilities to evaluate model reliability. IKIWISI introduces "spy objects": adversarial instances users know are absent, to discern models hallucinating on nonexistent items. The tool functions as a cognitive audit mechanism, surfacing mismatches between human and machine perception by visualizing where models diverge from human understanding. Our study with 15 participants found that users considered IKIWISI easy to use, made assessments that correlated with objective metrics when available, and reached informed conclusions by examining only a small fraction of heatmap cells. This approach not only complements traditional evaluation methods through visual assessment of model behavior with custom object sets, but also reveals opportunities for improving alignment between human perception and machine understanding in vision-language systems.

==> alt-text.txt <==
Figure 1: Key components and features of IKIWISI, marked with letters A-J. All the components and their roles are described in detail in the text.

Figure 2: Demonstration of IKIWISI's click-to-zoom feature. The figure shows the outcome of a user click on a keyframe. After the click, the keyframe's enlarged view is opened in the operating system's default image viewer application, which is Preview in this case for macOS. Note that the preview window can obscure some or all of the IKIWISI components. Users can zoom in or out, minimize, close, or move the Preview window as needed.

Figure 3: Sufficiently described in text and caption.

Table 1: Visualization Frameworks Evaluated in Pilot Study 1 for IKIWISI and relevant participant feedback on each framework.

Figure 4: Heat Map Early design 1: Two heat maps, two models, and the same objects. Users can pick two models and compare their heat maps for the same selected objects side by side.

Figure 5: Heat Map Early design 2: Two heat maps for a single model—on the left map, users select objects they can see, while on the right map, they select objects they cannot see. The color meanings for red and green are reversed between the two heat maps.

Table 2: Issues identified in pilot study 2 and their corresponding solutions before pilot study 3.

Figures 6a and 6b: Show the default (red-green) and accessible (black-white) color codes in the heat map of IKIWISI.

Table 3: Participants' demographics, including their age group, sex, profession, and expertise level in Machine Learning/Computer Vision.

Figure 7: Sufficiently described in caption and text.

Figure 8: Boxplots of normalized user ratings (higher is better) for five models, including the random model (leftmost) and the ground truth model (rightmost). The models are sorted on the x-axis based on their global F1-scores (higher is better).

Figure 9: Sufficiently described in caption and text.

Figure 10: Different predominant visual patterns that affect participants’ decisions.

Figure 11: Illustrations of some predominant visual patterns marked in the heat map.

Figure 12: Number of objects used by our study participants during study trials, plotted against the F1O* scores of the trial heat maps. Each dot represents the median value within that range.

Figure 13: Boxplots showing the deviation of user ratings from the model’s actual F1 score for all participants, who are divided into two groups: Experts (on the left) and Non-Experts (on the right). No statistically significant difference is observed between the two groups.

Figure 14: Boxplots showing the trial completion times for all participants, who are divided into two groups: Experts (on the left) and Non-Experts (on the right). No statistically significant difference was found between the two groups.

Figure 15: Shows a Spy column/frame (shown using a yellow arrow). The frame is an all-blue color fill, with nothing else, making it very different from the rest of the frames.

Figure 16: NASA-TLX load indices for using IKIWISI. MD = Mental Demand, PD = Physical Demand, TD = Temporal Demand. Lower scores indicate better performance.

Appendix
Table 4: A summary of our collected videos for the evaluation dataset. All details are available in the text.

